Testable predictions of outside-in age gradients in dwarf galaxies of all types

We use a sample of 73 simulated satellite and central dwarf galaxies spanning a stellar mass range of $10^{5.3}-10^{9.1} M_\odot$ to investigate the origin of their stellar age gradients. We find that dwarf galaxies often form their stars "inside-out," i.e., the stars form at successively larger radii over time. However, the oldest stars get reshuffled beyond the star forming radius by fluctuations in the gravitational potential well caused by stellar feedback (the same mechanisms that cause dwarfs to form dark matter cores). The result is that many dwarfs appear to have an "outside-in" age gradient at $z=0$, with younger stellar populations more centrally concentrated. However, for the reshuffled galaxies with the most extended star formation, young stars can form out to the large radii to which the old stars have been reshuffled, erasing the age gradient. We find that major mergers do not play a significant role in setting the age gradients of dwarfs. We find similar age gradient trends in satellites and field dwarfs, suggesting environment plays only a minor role, if any. Finally, we find that the age gradient trends are imprinted on the galaxies at later times, suggesting that the stellar reshuffling dominates after the galaxies have formed 50% of their stellar mass. The later reshuffling is at odds with results from the FIRE-2 simulations. Hence, age gradients offer a test of current star formation and feedback models that can be probed via observations of resolved stellar populations.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> response_to_referee.txt <==
We thank the referee for their comments, and describe our responses to each below.


1. In figure 1, there are a subset of satellites that seem to have systematically shallow gradients compared to the field dwarfs. Could the authors say anything about these and if gas stripping in the outer region of these satellites plays any role here?

We attempted to investigate this in multiple ways, but have been unable to draw any conclusions.  We looked at the time of gas loss and searched for correlations in gradients or t_90, but didn't find any.  In the end, we are unsure what impact gas stripping might introduce.  Stripping could impact both t_90 and potentially gradients, so it is unclear if stripping would move a satellite along the main relation, or away from it.  All of the more massive satellites have t_90 > 9 Gyr, and none of them have yet been entirely stripped of their gas.  At the lowest end mass end, the satellites with flat gradients are those that quench soon after reionization.  For the satellites between those two extremes, most lost their gas in the last Gyr, and there are no trends with any other quantity.  Likewise, there are field dwarfs that are as big of outliers as the satellites.  In the end, we summarized these thoughts in Section 4.2, where we discuss the role of environment.

 
2. It might help to include the t90 information for the three example galaxies highlighted in figure 2, to remind the reader where in figure 1 each lives.

We added t90 information to Figure 2.


3. Line 764: "... age gradients also steepen," I'm not sure that this language describes. Precisely what is going on here. What seems to happen in the panels of figure 4 is that galaxies with DM cores exhibit a larger range of gradients compared to their cuspier counterparts.

We made changes to the language to make it more clear.


4. In figure 5, the use of the "field" is slightly confusing in the legend. It makes it sound like the authors are referring to some steep field rather than a steep gradient. I understood after reading the caption that only field galaxies are being considered here, but it might help to somehow make that more clear for anyone only glancing at the figure alone.

We changed the legend in Figure 5 to read "gradients" to make it clear that we are talking about galaxies.


5. Line 867: The phrasing of "across the entire radius" feels awkward. It might help to describe star formation happening "at all radii" or "throughout the extent of the galaxy.

Updated


6. It is worth noting, when the authors discuss metallicity gradients, that the method used to calculate metallicities in Fu et al. (2024a and b) uses a photometric narrow band imaging that allows for higher completeness than spectroscopic surveys.

Updated


7. The authors might also consider citing Cabrera-Barrero et al. (MNRAS, Volume 519, Issue 1, pp.1545-1561) that also investigated metallicity gradients in the role of feedback in creating metallicity gradients in the NIHAO simulation.

Updated


Response to data editor:

We have made the suggested changes, uploading the data set to zenodo.  A link to the new doi is now found in the caption in Figure 2.


